An Explicit 82-Queen Covering of the 163 x 163 Board and Its Asymptotic Implication

The queen's graph $Q_n$ has the squares of the $n\times n$ chessboard as vertices, with adjacency defined by a common row, column, or diagonal. We give an explicit set of $82$ queens on $Q_{163}$. In centered coordinates, all queen coordinates are odd, every odd row and odd column is occupied exactly once, and the occupied rows, columns, and diagonals satisfy the conditions for a type A $1$-cover in the terminology of Ostergard and Weakley. A direct independent verification checks every one of the $163^2=26{,}569$ board squares and finds none uncovered. Hence $\gamma(Q_{163})\leq82$. The Finozhenok-Weakley lower bound $\gamma(Q_n)\geq\lceil n/2\rceil$, valid here, gives the matching inequality and therefore $\gamma(Q_{163})=82$. For this cover, the parameters defined by Ostergard and Weakley are $e=16$, $f=15$, and $u=24$; the complete difference- and sum-diagonal multisets are displayed in the paper. It consequently also supplies an explicit finite input to their amplification theorem for type A covers, giving $\gamma(Q_N)\leq(17/33)N+O(1)$. This last coefficient improves both the earlier type A coefficient $69/133$ and the subsequent general coefficient $101/195$ of Burger and Mynhardt. The coordinates and a complete standard-library Python verifier are included.

==> q163_82_queens.json <==
{
  "problem": "ordinary queen domination on Q_163",
  "coordinate_system": "centered integer coordinates: -81 <= x,y <= 81",
  "claim": "82-queen Type-A 1-cover; therefore gamma(Q_163)=82",
  "parameters": {
    "n": 163,
    "e": 16,
    "f": 15,
    "u": 24,
    "excess_difference_diagonal": 0,
    "excess_sum_diagonals": [-80, 38, 42]
  },
  "queens": [
    [-81, -41], [-79, -19], [-77, 31], [-75, 25],
    [-73, -9], [-71, 49], [-69, 55], [-67, -39],
    [-65, -29], [-63, -51], [-61, 51], [-59, -67],
    [-57, 15], [-55, -23], [-53, 27], [-51, 77],
    [-49, -69], [-47, 57], [-45, -25], [-43, -43],
    [-41, 75], [-39, -71], [-37, 39], [-35, -45],
    [-33, -57], [-31, 61], [-29, -33], [-27, 69],
    [-25, -77], [-23, 65], [-21, -7], [-19, 11],
    [-17, 67], [-15, 53], [-13, -11], [-11, -5],
    [-9, 13], [-7, 19], [-5, -61], [-3, -17],
    [-1, 9], [1, -1], [3, 21], [5, -63],
    [7, -81], [9, -21], [11, -15], [13, 7],
    [15, 59], [17, 73], [19, -3], [21, -75],
    [23, 5], [25, -59], [27, 79], [29, 37],
    [31, -49], [33, 81], [35, 23], [37, 41],
    [39, 63], [41, -79], [43, -73], [45, -31],
    [47, 47], [49, -55], [51, 35], [53, -47],
    [55, 71], [57, -35], [59, -13], [61, 1],
    [63, -65], [65, 17], [67, 3], [69, 29],
    [71, -53], [73, 45], [75, -37], [77, 33],
    [79, 43], [81, -27]
  ]
}

